A simulation framework for particle magnetization dynamics of large ensembles of single domain particles: Numerical treatment of Brown/N\'{e}el dynamics and parameter identification problems in magnetic particle imaging

Magnetic nanoparticles and their magnetization dynamics play an important role in many applications. We focus on magnetization dynamics in large ensembles of single domain nanoparticles being characterized by either Brownian or N\'{e}el rotation mechanisms. Simulations of the respective behavior are obtained by solving advection-diffusion equations on the sphere, for which a unified computational framework is developed and investigated. This builds the basis for solving two parameter identification problems, which are formulated in the context of the chosen application, magnetic particle imaging. The functionality of the computational framework is illustrated by numerical results in the parameter identification problems either compared quantitatively or qualitatively to measured data.

==> auslagerung.txt <==
In order to discretize the partial differential equation \eqref{eq:FP-general}, we have employed variations of the \emph{method of lines} as is often used in the numerical treatment of parabolic problems. This means leaving time as a continuous variable and just discretizing in space, yielding a system of ordinary differential equations (the size of the system depending on the discretization) that can be solved with any of the well-established numerical ODE solvers.
%We are looking for a finite-dimensional approximation to the differential operator
%\begin{align*}
%    Lu := -\diva_m\left( \vec{b} u - \frac{1}{2\tau}\nabla_m u \right).
%\end{align*}
%More precisely: Given a linear operator $L$ as above that maps a (subset of) a function space $V$ into a function space $W$, we are looking for an approximation $L_h: V_h \to W_h$ where $V_h \subset V$ and $W_h \subset W$ are finite-dimensional subspaces respectively. Identifying functions in these subspaces with their basis coefficients, we can write $L_h u_h$ for $u_h \in V_h$ equivalently as a matrix-vector product with $L_h \in \mathbb{R}^{\operatorname{dim}(W_h)\times \operatorname{dim}(V_h)}$, $u_h \in \mathbb{R}^{\operatorname{dim}(V_h)}$.\\
The standard method to achieve this is with the so-called \emph{Galerkin method}. For this method, we consider the \emph{variational formulation} of a given PDE of the form
\begin{align*}
    -\diva_m\left( \vec{b} u - \frac{1}{2\tau} \nabla_m u \right) = \frac{\partial u}{\partial t}.
\end{align*}
We now formally multiply the equation with a \emph{test function} $v$ and integrate by parts, which leads us to the variational problem
\begin{align}\label{varfomulation}
    \text{Find } u \in V: \frac{1}{2\tau}\int_{S} \nabla u \cdot \nabla v \, dx + \int_{S} (\vec{b} \cdot \nabla v) u \, dx = \int_{S} \frac{\partial u}{\partial t}v \, dx \quad \text{ for all } v \in V.
\end{align}
The solution $u$ is then sought in the (infinite-dimensional) function space $V$ suitably chosen for the given problem, and the test functions lie in the same space.\\
The left-hand side of \eqref{varfomulation} is now (as can be easily checked) a \emph{bilinear form} $A: V \times V \to \mathbb{R}$:
\begin{align*}
    A(u,v) := \frac{1}{2\tau}\int_S \nabla u \cdot \nabla v \, dx + \int_S (\vec{b} \cdot \nabla v) u \, dx.
\end{align*}
The idea of the Galerkin method is now to consider finite-dimensional subspaces $V_h \subset V$ with $\operatorname{dim}(V_h) \to \infty$ as $h \to 0$ and to restrict \eqref{varfomulation} accordingly, i.e. the problem becomes
\begin{align} \label{vardiscrete}
    \text{Find } u_h \in V_h: A(u_h, v_h) = \frac{1}{2\tau}\int_S \nabla u_h \cdot \nabla v_h \, dx + \int_S (\vec{b} \cdot \nabla v_h) u_h \, dx = \int_S \frac{\partial u_h}{\partial t}v_h\, dx \quad \text{ for all } v_h \in V_h.
\end{align}
Then, with suitable assumptions on the bilinear form $A$, the approximate solutions $u_h$ tend to a solution $u$ of \eqref{varfomulation} as $h \to 0$. (\textcolor{red}{!!! Verweis auf Galerkin-Literatur}).\\
If $V_h = \operatorname{span}\{\varphi_1, \dots , \varphi_N\}$, i.e. $u_h = \sum_{i=1}^N \xi_i \varphi_i$ for basis coefficients $\{\xi_i\}$, we can use the bilinearity of $A$ and write \eqref{vardiscrete} as a Matrix equation
\begin{align*}
    \hat{A}\boldmath{\xi} = \Dot{\xi}
\end{align*}
with $\boldmath{\xi} = (\xi_1,\dots, \xi_N)^T $ and $\hat{A}_{ij} = A(\varphi_j, \varphi_i)$.
For the given problem, a suitable function space $V$ for the function in space (at a fixed point in time) is the Sobolev space $W^{(1,2)}(S)$, which is the closure of $C^{\infty}(S)$ under the norm
\begin{align*}
    \norm{u}_{W^{(1,2)}(S)} := \norm{u}_{L^2(S)} + \norm{\nabla u}_{L^2(S)}.
\end{align*}
In the following, we introduce a particular choice of approximation spaces $\{V_h\}$ and the resulting linear system for the problem at hand as well as a non-Galerkin approach relying on the fluxes over the boundaries of control volumes.

==> justificationPRL.txt <==

2. prepared a mandatory 100-word compelling justification for why your paper meets PRL’s criteria

In this contribution we address the fundamental problem of physical modeling the magnetization behavior of nanoparticles in ferrofluids in multi-dimensional excitation fields in the context of magnetic particle imaging (MPI). The results clearly indicate the future direction towards a high quality model-based reconstruction, which is an unreached goal since the invention of MPI in 2005. Furthermore, future directions of research also include gathering deeper insights in the tracer behavior when exposed to complex magnetic field excitation patterns to develop tracers with improved signal quality. 
